Towards Two-Dimensional Sequence to Sequence Model in Neural Machine Translation

This work investigates an alternative model for neural machine translation (NMT) and proposes a novel architecture, where we employ a multi-dimensional long short-term memory (MDLSTM) for translation modeling. In the state-of-the-art methods, source and target sentences are treated as one-dimensional sequences over time, while we view translation as a two-dimensional (2D) mapping using an MDLSTM layer to define the correspondence between source and target words. We extend beyond the current sequence to sequence backbone NMT models to a 2D structure in which the source and target sentences are aligned with each other in a 2D grid. Our proposed topology shows consistent improvements over attention-based sequence to sequence model on two WMT 2017 tasks, German$\leftrightarrow$English.

==> graphs/bleu_src_length.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.0, 0.5, 0.0}
\definecolor{mycolor2}{rgb}{0.0,0,1}%
\definecolor{mycolor3}{rgb}{0,0,0}%
\definecolor{mycolor4}{rgb}{1.0, 0.88, 0.21}
\definecolor{mycolor5}{rgb}{1,0,0.0}%

\pgfplotscreateplotcyclelist{my list}{%
solid, every mark/.append style={solid, fill=gray}, mark=*\\%
dotted, every mark/.append style={solid, fill=gray}, mark=square*\\%
densely dotted, every mark/.append style={solid, fill=gray}, mark=otimes*\\%
loosely dotted, every mark/.append style={solid, fill=gray}, mark=triangle*\\%
dashed, every mark/.append style={solid, fill=gray},mark=diamond*\\%
loosely dashed, every mark/.append style={solid, fill=gray},mark=*\\%
densely dashed, every mark/.append style={solid, fill=gray},mark=square*\\%
dashdotted, every mark/.append style={solid, fill=gray},mark=otimes*\\%
dasdotdotted, every mark/.append style={solid},mark=star\\%
densely dashdotted,every mark/.append style={solid, fill=gray},mark=diamond*\\%
}

%
\begin{tikzpicture}

\begin{axis}[%
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=10,
xmax=60,
x label style={at={(axis description cs:0.5,-0.3)},anchor=north},
y label style={at={(axis description cs:-0.1,0.5)},rotate=0,anchor=south},
ymin=20,
ymax=35,
xlabel={Length of Source Sentence},
ylabel={BLEU [\%]},
axis background/.style={fill=white},
legend style={legend cell align=left,align=left,draw=white!15!black, font=\tiny, legend pos=south east},
xticklabels={0,1-10,11-20,21-30,31-40,41-50,51+},
xticklabel style={rotate=30},
]
\addplot [color=mycolor1,solid,line width=1.0pt, mark=+, mark size=1pt]
  table[row sep=crcr]{%
10 28.0\\
20 30.1\\
30 31.1\\
40 31.6\\
50 32.3\\
60 29.0 \\
};
\addlegendentry{attention};


\addplot [color=mycolor2,solid,line width=1.0pt, mark=triangle*, mark size=1pt]
  table[row sep=crcr]{%
10 28.9\\
20 30.4\\
30 31.5\\
40 31.8\\
50 33.0\\
60 33.8\\
};
\addlegendentry{2D-seq2seq};

\addplot [color=mycolor3,solid,line width=1.0pt, mark=square*, mark size=1pt]
  table[row sep=crcr]{%
10 26.1\\
20 28.5\\
30 29.9\\
40 30.8\\
50 33.0\\
60 32.9\\
};
\addlegendentry{weighted 2D-seq2seq};


\end{axis}
\end{tikzpicture}%


==> graphs/val_ppl.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.0, 0.5, 0.0}
\definecolor{mycolor2}{rgb}{0.0,0,1}%
\definecolor{mycolor3}{rgb}{0,0,0}%
\definecolor{mycolor4}{rgb}{1.0, 0.88, 0.21}
\definecolor{mycolor5}{rgb}{1,0,0.0}%

\pgfplotscreateplotcyclelist{my list}{%
solid, every mark/.append style={solid, fill=gray}, mark=*\\%
dotted, every mark/.append style={solid, fill=gray}, mark=square*\\%
densely dotted, every mark/.append style={solid, fill=gray}, mark=otimes*\\%
loosely dotted, every mark/.append style={solid, fill=gray}, mark=triangle*\\%
dashed, every mark/.append style={solid, fill=gray},mark=diamond*\\%
loosely dashed, every mark/.append style={solid, fill=gray},mark=*\\%
densely dashed, every mark/.append style={solid, fill=gray},mark=square*\\%
dashdotted, every mark/.append style={solid, fill=gray},mark=otimes*\\%
dasdotdotted, every mark/.append style={solid},mark=star\\%
densely dashdotted,every mark/.append style={solid, fill=gray},mark=diamond*\\%
}

%
\begin{tikzpicture}

\begin{axis}[%
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=80000,
xmax=500000,
x label style={at={(axis description cs:0.5,-0.2)},anchor=north},
y label style={at={(axis description cs:-0.1,0.5)},rotate=0,anchor=south},
ymin=6,
ymax=10,
xlabel={Iterations},
ylabel={Perplexity [\%]},
axis background/.style={fill=white},
legend style={legend cell align=left,align=left,draw=white!15!black, font=\tiny, legend pos=south east}
]
\addplot [color=mycolor1,solid,line width=1.0pt, mark=+, mark size=1pt]
  table[row sep=crcr]{%
10000	18.9943	\\
20000	13.5942	\\
30000	11.5467	\\
40000	10.5369	\\
50000	9.85503	\\
60000	9.47734	\\
70000	9.35	\\
80000	9.02103	\\
90000	8.7985	\\
100000	8.59049	\\
110000	8.50601	\\
120000	8.44914	\\
130000	8.26202	\\
140000	8.28838	\\
150000	8.13599	\\
160000	8.16015	\\
170000	7.90457	\\
180000	7.96752	\\
190000	7.92757	\\
200000	7.83515	\\
210000	7.90429	\\
220000	7.97004	\\
230000	7.98624	\\
240000	7.85816	\\
250000	7.85376	\\
260000	7.89769	\\
270000	7.9352	\\
280000	7.96721	\\
290000	7.88033	\\
300000	7.84525	\\
310000	7.80619	\\
320000	7.96675	\\
330000	7.9092	\\
340000	7.96075	\\
350000	7.84839	\\
360000	7.88179	\\
370000	8.00344	\\
380000	7.8586	\\
390000	7.91004	\\
400000	7.81891	\\
410000	7.84155	\\
420000	7.95865	\\
430000	7.92684	\\
440000	7.98296	\\
450000	7.81292	\\
460000	7.87067	\\
470000	7.87785	\\
480000	7.87059	\\
490000	7.69169	\\
500000	7.86266	\\
};
% \addlegendentry{Attention};


\addplot [color=mycolor2,solid,line width=1.0pt, mark=triangle*, mark size=1pt]
  table[row sep=crcr]{%
10000	37.2535	\\
20000	18.4766	\\
30000	14.6039	\\
40000	12.9324	\\
50000	11.8457	\\
60000	11.0254	\\
70000	10.6505	\\
80000	10.2569	\\
90000	10.0209	\\
100000	9.74473	\\
110000	9.54536	\\
120000	9.41457	\\
130000	9.25404	\\
140000	9.14915	\\
150000	9.03412	\\
160000	8.92747	\\
170000	8.75238	\\
180000	8.7565	\\
190000	8.68402	\\
200000	8.57884	\\
210000	8.5003	\\
220000	8.58192	\\
230000	8.56599	\\
240000	8.39529	\\
250000	8.34414	\\
260000	8.47251	\\
270000	8.36187	\\
280000	8.35915	\\
290000	8.36401	\\
300000	8.33149	\\
310000	8.27316	\\
320000	8.25536	\\
330000	8.23122	\\
340000	8.28283	\\
350000	8.1925	\\
360000	8.29009	\\
370000	8.22145	\\
380000	8.23238	\\
390000	8.21613	\\
400000	8.18102	\\
410000	8.19023	\\
420000	8.09389	\\
430000	8.17912	\\
440000	8.21489	\\
450000	8.19304	\\
460000	8.16071	\\
470000	8.09221	\\
480000	8.18365	\\
490000	8.22617	\\
500000	8.15599	\\
};
% \addlegendentry{2d-seq2seq};

\addplot [color=mycolor3,solid,line width=1.0pt, mark=square*, mark size=1pt]
  table[row sep=crcr]{%
10000	24.3689	\\
20000	15.3499	\\
30000	12.5109	\\
40000	11.4172	\\
50000	10.3228	\\
60000	9.615	\\
70000	9.29852	\\
80000	8.94753	\\
90000	8.49118	\\
100000	8.34255	\\
110000	8.18542	\\
120000	8.00556	\\
130000	7.75265	\\
140000	7.7936	\\
150000	7.56994	\\
160000	7.5145	\\
170000	7.46635	\\
180000	7.43687	\\
190000	7.24215	\\
200000	7.26029	\\
210000	7.16589	\\
220000	7.15909	\\
230000	7.13802	\\
240000	7.10925	\\
250000	7.0777	\\
260000	7.0481	\\
270000	7.02561	\\
280000	6.96389	\\
290000	6.99954	\\
300000	6.9315	\\
310000	6.95816	\\
320000	7.01852	\\
330000	6.91432	\\
340000	6.82526	\\
350000	6.88004	\\
360000	6.82407	\\
370000	6.7988	\\
380000	6.86365	\\
390000	6.85642	\\
400000	6.84366	\\
410000	6.81461	\\
420000	6.77881	\\
430000	6.70325	\\
440000	6.78495	\\
450000	6.78368	\\
460000	6.84229	\\
470000	6.76202	\\
480000	6.76607	\\
490000	6.81395	\\
500000	6.7311	\\
};
% \addlegendentry{2d-seq2seq + bienc};


\addplot [color=mycolor5,solid,line width=1.0pt,mark=otimes*, mark size=1pt]
  table[row sep=crcr]{%
10000	39.7657	\\
20000	18.228	\\
30000	14.3004	\\
40000	12.4523	\\
50000	11.3042	\\
60000	10.5309	\\
70000	10.1371	\\
80000	9.80305	\\
90000	9.48483	\\
100000	9.33736	\\
110000	8.9887	\\
120000	8.92187	\\
130000	8.7555	\\
140000	8.75822	\\
150000	8.48302	\\
160000	8.53716	\\
170000	8.3558	\\
180000	8.45496	\\
190000	8.28819	\\
200000	8.35749	\\
210000	8.18578	\\
220000	8.19655	\\
230000	8.23353	\\
240000	8.09505	\\
250000	8.02376	\\
260000	8.00397	\\
270000	8.17239	\\
280000	7.99736	\\
290000	8.03786	\\
300000	8.01061	\\
310000	7.9746	\\
320000	7.97435	\\
330000	7.97013	\\
340000	7.97903	\\
350000	7.89729	\\
360000	7.95593	\\
370000	7.91356	\\
380000	8.09818	\\
390000	8.05014	\\
400000	7.94953	\\
410000	8.04736	\\
420000	8.02565	\\
430000	8.05772	\\
440000	8.1133	\\
450000	8.01414	\\
460000	8.16779	\\
470000	8.13361	\\
480000	8.13328	\\
490000	8.16808	\\
500000	8.18528	\\
};
% \addlegendentry{2d-seq2seq + weighted};

\addplot [color=mycolor4,solid,line width=1.0pt,mark=otimes*, mark size=1pt]
  table[row sep=crcr]{%
10000	18.95	\\
20000	13.1944	\\
30000	11.0928	\\
40000	10.4268	\\
50000	9.7609	\\
60000	9.46974	\\
70000	9.15243	\\
80000	8.97361	\\
90000	8.58745	\\
100000	8.45481	\\
110000	8.22924	\\
120000	8.04447	\\
130000	8.12466	\\
140000	7.91629	\\
150000	7.83757	\\
160000	7.94863	\\
170000	7.65428	\\
180000	7.82528	\\
190000	7.55433	\\
200000	7.62964	\\
210000	7.44521	\\
220000	7.4795	\\
230000	7.28693	\\
240000	7.44651	\\
250000	7.43786	\\
260000	7.33131	\\
270000	7.41048	\\
280000	7.30531	\\
290000	7.43408	\\
300000	7.33385	\\
310000	7.19446	\\
320000	7.29657	\\
330000	7.23649	\\
340000	7.29935	\\
350000	7.29045	\\
360000	7.31682	\\
370000	7.33948	\\
380000	7.61419	\\
390000	7.41109	\\
400000		\\
410000		\\
420000		\\
430000		\\
440000		\\
450000		\\
460000		\\
470000		\\
480000		\\
490000		\\
500000		\\
};
% \addlegendentry{2d-seq2seq + weighted + bienc};

\end{axis}
\end{tikzpicture}%

